Bow-shocks, nova shells, disc winds and tilted discs: The Nova-Like V341 Ara Has It All

V341 Ara was recently recognised as one of the closest (d ~ 150 pc) and brightest (V~ 10) nova-like cataclysmic variables. This unique system is surrounded by a bright emission nebula, likely to be the remnant of a recent nova eruption. Embedded within this nebula is a prominent bow-shock, where the system's accretion disc wind runs into its own nova shell. In order to establish its fundamental properties, we present the first comprehensive multi-wavelength study of the system. Long-term photometry reveals quasi-periodic, super-orbital variations with a characteristic time-scale of 10-16 days and typical amplitude of ~1 mag. High-cadence photometry from TESS reveals for the first time both the orbital period and a "negative superhump" period. The latter is usually interpreted as the signature of a tilted accretion disc. We propose a recently developed disc instability model as a plausible explanation for the photometric behaviour. In our spectroscopic data, we clearly detect anti-phased absorption and emission line components. Their radial velocities suggest a high mass ratio, which in turn implies an unusually low white dwarf mass. We also constrain the wind mass-loss rate of the system from the spatially resolved [O iii] emission produced in the bow-shock; this can be used to test and calibrate accretion disc wind models. We suggest a possible association between V341 Ara and a "guest star" mentioned in Chinese historical records in AD1240. If this marks the date of the system's nova eruption, V341 Ara would be the oldest recovered nova of its class and an excellent laboratory for testing nova theory.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
